Positive Observers Revisited

The paper shows that positive linear systems can be stabilized using positive Luenberger-type observers. This is achieved by structuring the observer as monotonically converging upper and lower bounds on the state. Analysis of the closed-loop properties under linear observer feedback gives conditions that cover a larger class than previous observer designs. The results are applied to nonpositive systems by enforcing positivity of the dynamics using feedback from the upper bound observer. The setting is expanded to include stochastic noise, giving conditions for convergence in expectation using feedback from positive observers.

==> state_bounds.csv <==
0,0.550797902574576,0,1
1,1.10258704761311,0.252795023986941,1.65279502398694
2,1.33559186284438,0.499964259319012,1.85996425931901
3,1.47038614019849,0.704158340573303,1.9481583405733
4,1.55674890258239,0.864311291629246,1.98791129162925
5,1.60951190291333,0.985751534797407,1.99779153479741
6,1.63583014451742,1.07433250956147,1.98532850956147
7,1.64072468484459,1.13535415265392,1.95528255265391
8,1.62826902887576,1.17343101775809,1.91137297775809
9,1.60189465989518,1.19253954346005,1.85668858746005
10,1.56451195495053,1.19609216887308,1.79382656447308
11,1.51858674050158,1.18700889677471,1.7249699040147
12,1.46620142861406,1.16778136200844,1.65194627876444
13,1.40910730754325,1.14052924614791,1.57627767327631
14,1.34876999556931,1.10704974002345,1.49922332484861
15,1.2864090727485,1.06886084269921,1.42181706912377
16,1.22303263450291,1.02723922744694,1.34489983124543
17,1.1594673931723,0.983253326819612,1.26914787024153
18,1.09638487376146,0.937792214043573,1.19509730312395
19,1.03432418430079,0.891590790554604,1.12316537072708
20,0.973711783994594,0.845251729623005,1.05366885177826
21,0.914878621906616,0.799264572972182,0.986839982911915
22,0.858074974396285,0.754022330355294,0.922840199301055
23,0.803483270168954,0.709835890532062,0.861771972583247
24,0.751229157043126,0.666946515369923,0.80368898921599
25,0.701391033840775,0.625536656334892,0.748604882796352
26,0.654008243708462,0.585739303953167,0.696500707768481
27,0.609088101264204,0.547646055484439,0.647331318918221
28,0.566611904871713,0.511314063669924,0.601030800760329
29,0.526540066745078,0.476772009663469,0.557517073044832
30,0.488816477195053,0.444025225821605,0.516695782864832
31,0.453372204887582,0.413060078651479,0.478463579990383
32,0.420128622269655,0.383847708657162,0.442710859862176
33,0.389000034126438,0.356347211875194,0.409324047959706
34,0.359895877389167,0.330508337363048,0.378187489839109
35,0.332722551658086,0.306273765634579,0.349185002863034
36,0.30738493229933,0.283581024878173,0.322201138383783
37,0.283787611295744,0.262364094616703,0.297122196771752
38,0.261835905169882,0.242554740158745,0.273837032098289
39,0.241436664156235,0.224083615646212,0.252237678391801
40,0.222498912293619,0.206881168634597,0.232219825105628
41,0.204934344161963,0.190878374868844,0.213683165692772
42,0.188657700533702,0.176007328169895,0.19653163991143
43,0.173587042189474,0.162201707062048,0.180673587629429
44,0.159643938508755,0.149397136894071,0.166021829404714
45,0.146753585142284,0.137531463689069,0.152493686948648
46,0.134844863064021,0.126544953756127,0.140010954689748
47,0.123850349549987,0.116380431172882,0.128499832013141
48,0.113706290108119,0.106983363568725,0.117890824324958
49,0.104352539059126,0.098301905173671,0.108118619854281
50,0.0957324753188494,0.0902869048219403,0.099121948034489


==> state_bounds_noisy.csv <==
0,0.967029839013677,0,1
1,1.30932089430672,0.383959517967591,1.65187855390277
2,1.38204226420407,0.531194356870371,1.74801950444028
3,1.45314958828241,0.644426657381938,1.72713351358324
4,1.50000721712299,0.693055675310449,1.64100836965652
5,1.47246745506831,0.720884172035764,1.57123332741942
6,1.45344775726727,0.716771081339292,1.46327129282162
7,1.41145374126819,0.713999651850786,1.41447789277236
8,1.35694745879043,0.713589082672836,1.38324582673129
9,1.29814613723776,0.697931003459053,1.32595229812398
10,1.23541519942216,0.67772805245945,1.27098599316142
11,1.21609403154898,0.660182752350807,1.22997245205206
12,1.2081984741445,0.64304910351005,1.19310994985253
13,1.16294920984542,0.6320701397256,1.17724625903817
14,1.1134245191643,0.610866502680266,1.12581173816832
15,1.15356712124271,0.596574686828457,1.10675589185475
16,1.0841170674906,0.606742998985588,1.14931128402496
17,1.03978892761396,0.596563193817115,1.11629560415165
18,1.00808551688674,0.575532335271264,1.07058700992934
19,0.95444842910637,0.543876121439835,0.989231331161059
20,0.931967440057255,0.561164203870981,1.07102617381271
21,0.902533102150815,0.550990767517232,1.02270014943612
22,0.844455921619861,0.523625714483465,0.968941677509927
23,0.798260282761202,0.486887367735726,0.871181420478724
24,0.762049348451979,0.465445705966344,0.844073009711327
25,0.736462186596465,0.440067972951498,0.78342198270933
26,0.69546488365341,0.415554904611252,0.744216323534505
27,0.71023270217697,0.384974974147438,0.67441003954867
28,0.704439736301045,0.354950780080102,0.619930625512142
29,0.668565963665284,0.338273809530448,0.59793526942996
30,0.64775559893076,0.328736193095555,0.591636550056847
31,0.642115055506689,0.328386954185388,0.607012003332509
32,0.635078021352076,0.324992063215422,0.603673659941044
33,0.612007038310877,0.313466581195721,0.578393085388898
34,0.596543314991588,0.307733959764337,0.572521997830609
35,0.571993281910617,0.304281031349929,0.567472259585669
36,0.567687045457525,0.312774290078647,0.599496286062705
37,0.552688547578762,0.319123586727173,0.612168728498638
38,0.532367520082665,0.304190624672723,0.566698365463927
39,0.514738279784223,0.300325308175222,0.566811616314685
40,0.5097292711309,0.29099683108241,0.53719122317518
41,0.477841287051685,0.281033272781695,0.520510116764751
42,0.456423224346533,0.282173664616154,0.529806780135601
43,0.429501210141105,0.276204163323658,0.514042758419512
44,0.413152624384841,0.258931419643389,0.470808137439666
45,0.392063850441966,0.262236986193921,0.495096775751765
46,0.404983304265391,0.257283526417951,0.476042807391311
47,0.396360024514654,0.252670105060845,0.474543401821229
48,0.37837070132918,0.241124150970615,0.440369650797541
49,0.377204520369304,0.225116994752921,0.406604392464588
50,0.356122784438679,0.212207160468763,0.379244801963319
51,0.380518873832278,0.191967717940172,0.332123884422205
52,0.36954885226401,0.186361103507491,0.335403002472288
53,0.36398118542251,0.207172082926725,0.403293851967371
54,0.472427897250204,0.227289061571752,0.452586317975351
55,0.446301526951484,0.274778643832399,0.584949215278368
56,0.448438268051274,0.306644482740374,0.636931501506968
57,0.437546395520206,0.299313123510418,0.593922647553097
58,0.442221135566869,0.274535037677522,0.513999828218167
59,0.45226228274726,0.259210771899672,0.478011397384895
60,0.447967800937818,0.250241551834881,0.457089306084328
61,0.429689592562015,0.24843315920856,0.462228217487621
62,0.415177725087964,0.237615759713344,0.43280691075173
63,0.40320413533032,0.229387755375665,0.422251076880997
64,0.427713943322292,0.262330314125686,0.526427991432544
65,0.420300986064409,0.268380237749562,0.518863059812369
66,0.410214225156349,0.24789736261783,0.463808777825762
67,0.387423474045813,0.241696431339347,0.452064488897075
68,0.398780858035046,0.229918352331928,0.418684510445813
69,0.377476332889572,0.227748367507673,0.425511652956732
70,0.411992778916905,0.222420197982193,0.409537016015025
71,0.38328953159458,0.23135284183852,0.446766619037387
72,0.412275188382677,0.224784296005508,0.417383814812014
73,0.400416548241224,0.235191367430323,0.461490821637642
74,0.444322035054595,0.244549296327434,0.473407989513985
75,0.432261813704531,0.257393338600677,0.512181712014694
76,0.417566515115034,0.305780753822476,0.640924293459824
77,0.408711299876102,0.326402232306866,0.662404500950263
78,0.4327505088343,0.30695199485389,0.59169556834593
79,0.413602076954488,0.312301547222443,0.61131220547223
80,0.498130438520053,0.297855606370732,0.551735717585699
81,0.501961422668421,0.287978046645775,0.54041636278432
82,0.505138803080615,0.278047104683473,0.509018378411163
83,0.487361891680429,0.306892414861872,0.610672236693326
84,0.473590989484477,0.309794242616381,0.590645443205764
85,0.44856749114963,0.287993612314161,0.537706666421328
86,0.474767843870586,0.260351062874975,0.460969547340468
87,0.500609985313011,0.267031109791033,0.504629066804496
88,0.528431212933514,0.26729929952611,0.495765468455098
89,0.543602866667653,0.26659341933611,0.507126755283561
90,0.516331226136291,0.283689536001233,0.554282717650265
91,0.509796771152879,0.280303641073011,0.533711016487431
92,0.481377826501907,0.277332521095589,0.530728049358304
93,0.475140704033324,0.291132507384245,0.568203515138677
94,0.45727913949662,0.28260457892307,0.532090851600058
95,0.431747106636157,0.268722165290536,0.500759714452055
96,0.413435691880062,0.299407726446448,0.597651811054112
97,0.420203812273044,0.297866108880181,0.566452948621509
98,0.400427956394196,0.260199809388886,0.466650632212567
99,0.366714425016641,0.244182963056788,0.438833043451389
100,0.356114181079235,0.223911894709815,0.387359665658995

